Long-lived particle reconstruction downstream of the LHCb magnet

Charged-particle trajectories are usually reconstructed with the LHCb detector using combined information from the tracking devices placed upstream and downstream of the 4\,T\,m dipole magnet. Trajectories reconstructed using only information from the tracker downstream of the dipole magnet, which are referred to as T tracks, have not been used for physics analysis to date. The challenges of the reconstruction of long-lived particles using T tracks for use in physics analyses are discussed and solutions are proposed. The feasibility and the tracking performance are studied using samples of long-lived $\varLambda$ and $K_S^0$ hadrons decaying between 6.0 and 7.6 metres downstream of the proton-proton collision point, thereby traversing most of the magnetic field region and providing maximal sensitivity to magnetic and electric dipole moments. The reconstruction can be expanded upstream to about 2.5 meters for use in direct searches of exotic long-lived particles. The data used in this analysis have been recorded between 2015 and 2018 and correspond to an integrated luminosity of 6\,fb$^{-1}$. The results obtained demonstrate the possibility to further extend the decay volume and the physics reach of the LHCb experiment.

==> metadata-v2.txt <==
Title:

Long-lived particle reconstruction downstream of the LHCb magnet

Authors:
LHCb collaboration

Abstract:

Charged-particle trajectories are usually reconstructed with the LHCb detector using combined information from the tracking devices placed upstream and downstream of the  4\,T\,m dipole magnet. Trajectories reconstructed using only information from the tracker downstream of the dipole magnet, which are referred to as T tracks, have not been used for physics analysis to date. The challenges of the reconstruction of long-lived particles using T tracks for use in physics analyses are discussed and solutions are proposed. The feasibility and the tracking performance are studied using samples of long-lived $\varLambda$ and $K_S^0$ hadrons decaying between 6.0 and 7.6 metres downstream of the proton-proton collision point, thereby traversing most of the magnetic field region and providing maximal sensitivity to magnetic and electric dipole moments. The reconstruction can be expanded upstream to about 2.5 meters for use in direct searches of exotic long-lived particles. The data used in this analysis have been recorded between 2015 and 2018 and correspond to an integrated luminosity of 6\,fb$^{-1}$. The results obtained demonstrate the possibility to further extend the decay volume and the physics reach of the LHCb experiment.

Comments:

All figures and tables, along with machine‐readable versions and any supplementary material and additional information, are
available at https://lbfence.cern.ch/alcm/public/
analysis/full-details/1715 (LHCb public page).

Report number:

CERN-LHCb-DP-2022-001

==> metadata.txt <==
Title:

Long-lived particle reconstruction downstream of the LHCb magnet

Authors:
LHCb collaboration

Abstract:

Charged-particle trajectories are usually reconstructed with the LHCb detector using combined information from the tracking devices placed upstream and downstream of the 4 T\,m dipole magnet. Trajectories reconstructed using only information from the tracker downstream of the dipole magnet, which are referred to as T tracks, have not been used for physics analysis to date due to their limited momentum resolution. The challenges of the reconstruction of long-lived particles using T tracks for use in physics analyses are discussed and a solution is proposed. The feasibility of the experimental technique is demonstrated by reconstructing samples of long-lived $\Lambda$ and $K_S^0$ hadrons decaying between 6.0 and 7.6 metres downstream of the proton-proton collision point. The long-lived hadrons are selected using a data sample recorded between 2015 and 2018, corresponding to an integrated luminosity of about 6\,fb$^{-1}$. These results open an opportunity to further extend the physics reach of the LHCb experiment.

Comments:

All figures and tables, along with machine‐readable versions and any supplementary material and additional information, are
available at https://cern.ch/lhcbproject/Publications/p/LHCb‐DP-2022-001.html (LHCb public pages).

Report number:

CERN-LHCb-DP-2022-001
